Cranked Hartree-Fock-Bogoliubov Calculation for Rotating Bose-Einstein Condensates

A rotating bosonic many-body system in a harmonic trap is studied with the 3D-Cranked Hartree-Fock-Bogoliubov method at zero temperature, which has been applied to nuclear many-body systems at high spin. This method is a variational method extended from the Hartree-Fock theory, which can treat the pairing correlations in a self-consistent manner. An advantage of this method is that a finite-range interaction between constituent particles can be used in the calculation, unlike the original Gross-Pitaevskii approach. To demonstrate the validity of our method, we present a calculation for a toy model, that is, a rotating system of ten bosonic particles interacting through the repulsive quadrupole-quadrupole interaction in a harmonic trap. It is found that the yrast states, the lowest-energy states for the given total angular momentum, does not correspond to the Bose-Einstein condensate, except a few special cases. One of such cases is a vortex state, which appears when the total angular momentum $L$ is twice the particle number $N$ (i.e., $L=2N$).

==> referee-report.txt <==

Referee's comment 1)

 The authors use a variational method to study the equilibrium
properties of a system of bosons interacting through repulsive
quadrupole-quadrupole  interactions. The criticism of the first
referee was that the variational wavefunction used is unstable,
citing the paper of Jeon et al. as an  example. However, I agree
with the authors that Jeon et al. study  attractive interactions,
and one would expect very different stability  properties for the
repulsive interactions considered in the present work. So I do not
believe that the criticism of the first referee is valid, although
to avoid confusion the authors should state in the abstract and
introduction that repulsive interactions are used.

Our response 1)

 To clarify that our interaction is repulsive,
"repulsive quadrupole-quadrupole interaction"  (instead of mere  
"quadrupole-quadrupole interaction") is used in every part 
mentioning the two-body interaction in the abstract and introduction.


Referee's comment 2)

 In the introduction Cr atoms are used as an example of
dipole-dipole interactions, but no equivalent physical example is
provided for the quadrupole-quadrupole interactions considered in
the manuscript. Do the authors' have a particular system in mind
here? Otherwise, it is difficult to see the physical relevance of
the calculations, so it is important that this point is clarified
in the introduction. Some justification should also  be given for
the values of $\kappa/A^2$ used in the paper.

Our Response 2)
 We plan to calculate for a rotating atomic system of Cr using
our formalism. But, the quadrupole-quadrupole model
presented in this manuscript is too simple to describe the Cr systems,
where the dipolar mode plays an important role.
In principle, however, we may be able to describe such a system
by the Cranked-HFB method, because it can generally incorporate
the finite-range interaction in a self-consistent manner.
In this manuscript, we have concentrated on the quadrupole-quadrupole  
interaction as a simplest exercise of the finite-range interactions.

 Let us explain here why we chose the quadrupole-quadrupole interaction.
The primary reason is that the parity is conserved throughout the  
calculations with this choice. 
The second reason is that Mottelson found that the quadrupole excitation
gives a major contribution to collective excitations (such as  
rotational excitation) at low spin region (L<N) in the weakly 
interacting alkali atoms.
This finding means that the weakly interacting alkali atoms under  
rotation can be phenomenologically described by the quadrupole-quadrupole  
interaction.

 The two-body force strengths used in the present calculation are  
for the weak coupling model.
This parameter choice is mentioned in the middle of the page 10 that
the strength of the quadrupole-quadrupole interaction is much smaller  
than the single-particle energy spacing (the harmonic oscillator), 
and the ratio is given and treated as a parameter expressed as $\kappa/A^2$.

 Even though there are no physical systems interacting through
the quadrupole-quadrupole interaction, the interaction is
phenomenologically valid in some limited situations.
We added the following sentences in the 4th paragraph of the page 3
to give an explanation on the quadrupole-quadrupole interaction in  
our model.

"This model is too simple to describe the detailed structure of
 realistic systems.  But, in limited situations, the 
 quadrupole-quadrupole interaction becomes a phenomenologically valid
 interaction that can reflect physically essential properties of the
 realistic interaction.  For example, our model can describe low-energy
 rotational excitations of weakly interacting alkali atoms, as
 discussed by Mottelson [22]."


Referee's comment 3)

 On page 8, the "pairing interaction" is introduced. This should
be defined and explained.

Our response 3)

 We added the reference [24] to explain the pairing interaction,
as well as the following sentences below of Eq. (26) in the main text:
"The last term of Eq. (26) is called the pairing interaction.
The parameter $g$ represents the strength of the interaction."


Referee's comment 4)

 On page 11, referring to Fig. 3, it says that the "three lines
corresponding to the different $\kappa/A^2$ are plotted, but they
are almost identical." However, this is confusing, since only
lines for the different states are labeled. In addition, the
(1s0) state appears in the legend of Fig. 3, but the curve does
not appear on the graph (or at least, it isn't labeled). Finally,
one of the lines is almost invisible since it overlaps with the
x-axis. This figure should be made clearer- for example, the authors
could consider making the figure color online, to help distinguish
the different curves.

Our response 4)

 Based on Referee's comments, the following corrections were made in  
the updated manuscript:

1. The lines for $\kappa/A^2$=0.5,1.0 were removed from the figure
and the figure caption is accordingly modified.

2. The figure was colored to distinguish lines for different orbital
components.

3. The following sentences after Eq.(34) were modified, which are,

"Although the occupation probabilities for
 $\kappa/A^ = 0.5, 1$ meV/$\mu$m$^4$ are not plotted in Figure 3,
 we have calculated these occupation probabilities and found that
 they are almost same as that of $\kappa/A^2 = 0.1$ meV/$\mu$m$^4$.
 This result indicates that the wave-function does not strongly  
 depend on the strength of the quadrupole-quadrupole interaction."


Referee's comment 5)

 In the caption of Fig. 4, it should read $\kappa / A^2 = 0.1$. The
meaning of the labels "A", "B" and "C" should also be explained in
the caption.

Our response 5)

 The figure caption was modified, as Referee suggested.
Labels "A","B", and "C" were replaced with "\nu_A", "\nu_B" and "\nu_C"
to clarify the meaning of the lines (i.e., eigenvalues of the density  
matrix).


Referee's comment 6)

 In Fig. 5 only some of the lines defined in the legends appear to
have been plotted. As with Fig. 3, the figure should be made clearer.

Our response 6)

 Following Referee's suggestion, the Fig.5 was colored in the latest  
version.
Also, we agree with Referee to remove some lines from the figure,
because they are difficult to distinguish.


==> summary-of-changes.txt <==

Summary of changes

1. "quadrupole-quadrupole interaction" used in the introduction and
   abstract are replaced with 
   "repulsive quadrupole-quadrupole interaction", which are written in 

   (a) 8th line of the abstract
   (b) 2nd line of 4th paragraph of page 3.

2. Add the following sentences in the 4th paragraph of page 3: 

"This model is too simple to describe the detailed structure of
 realistic systems.  But, in limited situations, the 
 quadrupole-quadrupole interaction becomes a phenomenologically valid
 interaction that can reflect physically essential properties of the
 realistic interaction.  For example, our model can describe low-energy
 rotational excitations of weakly interacting alkali atoms, as
 discussed by Mottelson [22]."

3. Omit following sentence written below of Eq (30):

"In the present calculation, we set the strength of pairing interaction 
 to be zero, for the sake of simplicity." 

and replace the following sentences in 1st paragraph of page 3, 

"The parameters $\kappa$ and $g$ represent strengths of 
 the quadrupole-quadrupole interaction and the pairing 
 interaction, respectively."

with 

"The parameter $\kappa$ represents strength of the quadrupole-quadrupole  
 interaction, and $\kappa$ is positive in this work, to treat 
 the repulsive two-body interaction.
 The last term of Eq. (\ref{modelhamilt}) is called the pairing interaction.
 \cite{Ring-Schuck} The parameter g represents the strength of the pairing
 interaction. In the present calculation, we set g to be zero, for the  
 sake of simplicity."


4. The term -2/3M\omega^2 in Eq. (31) is replaced with +2/3M\omega^2.
   because we find an error in Eq. (31).

5. Replace the sentences below of Eq (34), 

"The three lines corresponding to the different $\kappa/A^2$ are plotted,
 but they are almost identical."

with

"Although the occupation probabilities for 
 $\kappa/A^ = 0.5, 1$ meV/$\mu$m$^4$ are not plotted in Figure 3,
 we have calculated these occupation probabilities and found that
 they are almost same as that of $\kappa/A^2 = 0.1$ meV/$\mu$m$^4$.
 This result indicates that the wave-function does not strongly  
 depend on the strength of the quadrupole-quadrupole interaction."

6. Three figures (Figure 3,4 and 5) are replaced and colored. And add
following sentence in the figure caption of figure 4.

"Only the three eigenvalues $\nu_{\rm A}, \nu_{\rm B}, \nu_{\rm C}$
 are piloted because the other eigenvalues are almost zero. "





